Constructing Embedded Lattice-based Algorithms for Multivariate Function Approximation with a Composite Number of Points

We approximate $d$-variate periodic functions in weighted Korobov spaces with general weight parameters using $n$ function values at lattice points. We do not limit $n$ to be a prime number, as in currently available literature, but allow any number of points, including powers of $2$, thus providing the fundamental theory for construction of embedded lattice sequences. Our results are constructive in that we provide a component-by-component algorithm which constructs a suitable generating vector for a given number of points or even a range of numbers of points. It does so without needing to construct the index set on which the functions will be represented. The resulting generating vector can then be used to approximate functions in the underlying weighted Korobov space. We analyse the approximation error in the worst-case setting under both the $L_2$ and $L_{\infty}$ norms. Our component-by-component construction under the $L_2$ norm achieves the best possible rate of convergence for lattice-based algorithms, and the theory can be applied to lattice-based kernel methods and splines. Depending on the value of the smoothness parameter $\alpha$, we propose two variants of the search criterion in the construction under the $L_{\infty}$ norm, extending previous results which hold only for product-type weight parameters and prime $n$. We also provide a theoretical upper bound showing that embedded lattice sequences are essentially as good as lattice rules with a fixed value of $n$. Under some standard assumptions on the weight parameters, the worst-case error bound is independent of $d$.

==> ext_pd_a2_d10.txt <==
   5.1200000e+02   1.7218056e-02
   1.0240000e+03   6.4476014e-03
   2.0480000e+03   2.3422797e-03
   4.0960000e+03   8.3594927e-04
   8.1920000e+03   2.5046803e-04
   1.6384000e+04   8.8915209e-05
   3.2768000e+04   3.1978159e-05
   6.5536000e+04   1.0767765e-05
   1.3107200e+05   3.6280598e-06


==> ext_pd_a2_d100.txt <==
   5.1200000e+02   1.9203110e-02
   1.0240000e+03   7.2117613e-03
   2.0480000e+03   2.6692688e-03
   4.0960000e+03   9.5815088e-04
   8.1920000e+03   2.9851998e-04
   1.6384000e+04   1.0778463e-04
   3.2768000e+04   3.9256081e-05
   6.5536000e+04   1.3518883e-05
   1.3107200e+05   4.6902446e-06


==> ext_pd_a2_d20.txt <==
   5.1200000e+02   1.8680034e-02
   1.0240000e+03   7.0146375e-03
   2.0480000e+03   2.5815765e-03
   4.0960000e+03   9.2364717e-04
   8.1920000e+03   2.8508905e-04
   1.6384000e+04   1.0223274e-04
   3.2768000e+04   3.7146315e-05
   6.5536000e+04   1.2738394e-05
   1.3107200e+05   4.3698006e-06


==> ext_pd_a2_d5.txt <==
   5.1200000e+02   1.2788196e-02
   1.0240000e+03   4.7000868e-03
   2.0480000e+03   1.7694538e-03
   4.0960000e+03   6.1449749e-04
   8.1920000e+03   1.6263385e-04
   1.6384000e+04   5.2731605e-05
   3.2768000e+04   1.7957377e-05
   6.5536000e+04   5.5396897e-06
   1.3107200e+05   1.9889714e-06


==> ext_pd_a2_d50.txt <==
   5.1200000e+02   1.9136313e-02
   1.0240000e+03   7.1864503e-03
   2.0480000e+03   2.6579734e-03
   4.0960000e+03   9.5383214e-04
   8.1920000e+03   2.9662588e-04
   1.6384000e+04   1.0701439e-04
   3.2768000e+04   3.8961638e-05
   6.5536000e+04   1.3401296e-05
   1.3107200e+05   4.6445452e-06


==> ext_pd_a4_d10.txt <==
   5.1200000e+02   1.6884767e-07
   1.0240000e+03   5.5582276e-09
   2.0480000e+03   8.8721044e-10
   4.0960000e+03   8.6063318e-11
   8.1920000e+03   1.2835731e-11
   1.6384000e+04   9.4251223e-13
   3.2768000e+04   1.1795881e-13
   6.5536000e+04   1.2256614e-14
   1.3107200e+05   1.4205890e-15


==> ext_pd_a4_d100.txt <==
   5.1200000e+02   1.5940975e-07
   1.0240000e+03   5.9402771e-09
   2.0480000e+03   8.1297912e-10
   4.0960000e+03   8.4886578e-11
   8.1920000e+03   1.1727262e-11
   1.6384000e+04   1.3779388e-12
   3.2768000e+04   1.2076788e-13
   6.5536000e+04   6.8056279e-15
   1.3107200e+05   1.4301740e-15


==> ext_pd_a4_d20.txt <==
   5.1200000e+02   1.6902565e-07
   1.0240000e+03   5.5789453e-09
   2.0480000e+03   8.9387433e-10
   4.0960000e+03   8.6496218e-11
   8.1920000e+03   1.2920810e-11
   1.6384000e+04   9.5680495e-13
   3.2768000e+04   1.1959123e-13
   6.5536000e+04   1.2471618e-14
   1.3107200e+05   1.4547022e-15


==> ext_pd_a4_d5.txt <==
   5.1200000e+02   1.6626228e-07
   1.0240000e+03   5.0817023e-09
   2.0480000e+03   8.3515755e-10
   4.0960000e+03   7.1263738e-11
   8.1920000e+03   1.0749875e-11
   1.6384000e+04   7.0289585e-13
   3.2768000e+04   9.4813557e-14
   6.5536000e+04   1.0049175e-14
   1.3107200e+05   1.0703754e-15


==> ext_pd_a4_d50.txt <==
   5.1200000e+02   1.5940963e-07
   1.0240000e+03   5.9402584e-09
   2.0480000e+03   8.1297584e-10
   4.0960000e+03   8.4886008e-11
   8.1920000e+03   1.1727197e-11
   1.6384000e+04   1.3779263e-12
   3.2768000e+04   1.2076619e-13
   6.5536000e+04   6.8054049e-15
   1.3107200e+05   1.4301419e-15


==> ext_pod_a2_d10.txt <==
   5.1200000e+02   1.3218825e-01
   1.0240000e+03   5.3469110e-02
   2.0480000e+03   2.2534710e-02
   4.0960000e+03   8.3142427e-03
   8.1920000e+03   3.1294912e-03
   1.6384000e+04   1.2955428e-03
   3.2768000e+04   5.0403729e-04
   6.5536000e+04   1.8194996e-04
   1.3107200e+05   6.9975073e-05


==> ext_pod_a2_d100.txt <==
   5.1200000e+02   1.5463222e-01
   1.0240000e+03   6.4198897e-02
   2.0480000e+03   2.7438257e-02
   4.0960000e+03   1.0584505e-02
   8.1920000e+03   4.1439944e-03
   1.6384000e+04   1.7226823e-03
   3.2768000e+04   6.9411918e-04
   6.5536000e+04   2.6115143e-04
   1.3107200e+05   1.0452156e-04


==> ext_pod_a2_d20.txt <==
   5.1200000e+02   1.4850755e-01
   1.0240000e+03   6.1405293e-02
   2.0480000e+03   2.6083000e-02
   4.0960000e+03   9.9739050e-03
   8.1920000e+03   3.8678377e-03
   1.6384000e+04   1.6002751e-03
   3.2768000e+04   6.3931425e-04
   6.5536000e+04   2.3784123e-04
   1.3107200e+05   9.4452827e-05


==> ext_pod_a2_d5.txt <==
   5.1200000e+02   8.0750589e-02
   1.0240000e+03   3.0609604e-02
   2.0480000e+03   1.3155846e-02
   4.0960000e+03   4.3231870e-03
   8.1920000e+03   1.4623907e-03
   1.6384000e+04   6.3358754e-04
   3.2768000e+04   2.0641150e-04
   6.5536000e+04   7.0315696e-05
   1.3107200e+05   2.4665519e-05


==> ext_pod_a2_d50.txt <==
   5.1200000e+02   1.5382430e-01
   1.0240000e+03   6.3816038e-02
   2.0480000e+03   2.7261579e-02
   4.0960000e+03   1.0502073e-02
   8.1920000e+03   4.1057758e-03
   1.6384000e+04   1.7063639e-03
   3.2768000e+04   6.8657164e-04
   6.5536000e+04   2.5797568e-04
   1.3107200e+05   1.0310742e-04


==> ext_pod_a4_d10.txt <==
   5.1200000e+02   4.6281999e-07
   1.0240000e+03   2.8744078e-08
   2.0480000e+03   3.5425682e-09
   4.0960000e+03   3.6619827e-10
   8.1920000e+03   6.4656433e-11
   1.6384000e+04   7.2320227e-12
   3.2768000e+04   6.1245873e-13
   6.5536000e+04   7.3308383e-14
   1.3107200e+05   1.0506015e-14


==> ext_pod_a4_d100.txt <==
   5.1200000e+02   7.9909695e-07
   1.0240000e+03   6.5989718e-08
   2.0480000e+03   3.1459791e-09
   4.0960000e+03   7.0328140e-10
   8.1920000e+03   8.7586756e-11
   1.6384000e+04   5.2245626e-12
   3.2768000e+04   8.8116464e-13
   6.5536000e+04   8.2484818e-14
   1.3107200e+05   5.9347005e-15


==> ext_pod_a4_d20.txt <==
   5.1200000e+02   7.9907103e-07
   1.0240000e+03   6.5977743e-08
   2.0480000e+03   3.1446363e-09
   4.0960000e+03   7.0303568e-10
   8.1920000e+03   8.7524768e-11
   1.6384000e+04   5.2199978e-12
   3.2768000e+04   8.8009636e-13
   6.5536000e+04   8.2355469e-14
   1.3107200e+05   5.9155584e-15


==> ext_pod_a4_d5.txt <==
   5.1200000e+02   7.8482080e-07
   1.0240000e+03   6.2830052e-08
   2.0480000e+03   2.7566758e-09
   4.0960000e+03   6.2798670e-10
   8.1920000e+03   7.5756170e-11
   1.6384000e+04   3.5967754e-12
   3.2768000e+04   5.0724838e-13
   6.5536000e+04   6.7077232e-14
   1.3107200e+05   2.6476909e-15


==> ext_pod_a4_d50.txt <==
   5.1200000e+02   7.9910480e-07
   1.0240000e+03   6.5986120e-08
   2.0480000e+03   3.1460714e-09
   4.0960000e+03   7.0329027e-10
   8.1920000e+03   8.7581403e-11
   1.6384000e+04   5.2257984e-12
   3.2768000e+04   8.8100093e-13
   6.5536000e+04   8.2479959e-14
   1.3107200e+05   5.9320419e-15


==> ext_spod_a2_d10.txt <==
   5.1200000e+02   5.5335284e+00
   1.0240000e+03   2.5213177e+00
   2.0480000e+03   1.0769835e+00
   4.0960000e+03   4.6484722e-01
   8.1920000e+03   2.1211144e-01
   1.6384000e+04   8.9518173e-02
   3.2768000e+04   3.6594051e-02
   6.5536000e+04   1.4807556e-02
   1.3107200e+05   6.1328622e-03


==> ext_spod_a2_d100.txt <==
   5.1200000e+02   7.3351634e+00
   1.0240000e+03   3.3989364e+00
   2.0480000e+03   1.5119988e+00
   4.0960000e+03   6.7543126e-01
   8.1920000e+03   3.0851982e-01
   1.6384000e+04   1.3552971e-01
   3.2768000e+04   5.8458840e-02
   6.5536000e+04   2.4731935e-02
   1.3107200e+05   1.0713100e-02


==> ext_spod_a2_d20.txt <==
   5.1200000e+02   6.8196698e+00
   1.0240000e+03   3.1466912e+00
   2.0480000e+03   1.3887154e+00
   4.0960000e+03   6.1575183e-01
   8.1920000e+03   2.8033883e-01
   1.6384000e+04   1.2197423e-01
   3.2768000e+04   5.2029328e-02
   6.5536000e+04   2.1738933e-02
   1.3107200e+05   9.3254299e-03


==> ext_spod_a2_d5.txt <==
   5.1200000e+02   2.5110600e+00
   1.0240000e+03   1.1058260e+00
   2.0480000e+03   4.4773864e-01
   4.0960000e+03   1.7355595e-01
   8.1920000e+03   7.0220694e-02
   1.6384000e+04   2.7348452e-02
   3.2768000e+04   1.0011504e-02
   6.5536000e+04   3.6843650e-03
   1.3107200e+05   1.2822579e-03


==> ext_spod_a2_d50.txt <==
   5.1200000e+02   7.2671964e+00
   1.0240000e+03   3.3657739e+00
   2.0480000e+03   1.4957474e+00
   4.0960000e+03   6.6749204e-01
   8.1920000e+03   3.0467270e-01
   1.6384000e+04   1.3369783e-01
   3.2768000e+04   5.7581882e-02
   6.5536000e+04   2.4328544e-02
   1.3107200e+05   1.0523010e-02


==> ext_spod_a4_d10.txt <==
   5.1200000e+02   4.5572081e-05
   1.0240000e+03   2.9299230e-06
   2.0480000e+03   3.4629799e-07
   4.0960000e+03   6.3018470e-08
   8.1920000e+03   4.7464130e-09
   1.6384000e+04   8.6271096e-10
   3.2768000e+04   7.8102896e-11
   6.5536000e+04   8.8056873e-12
   1.3107200e+05   1.1140194e-12


==> ext_spod_a4_d100.txt <==
   5.1200000e+02   6.6637466e-06
   1.0240000e+03   1.8361463e-06
   2.0480000e+03   6.2667477e-08
   4.0960000e+03   1.0939900e-08
   8.1920000e+03   1.5855972e-09
   1.6384000e+04   1.4531197e-10
   3.2768000e+04   2.7269661e-11
   6.5536000e+04   1.1745856e-12
   1.3107200e+05   2.4974644e-13


==> ext_spod_a4_d20.txt <==
   5.1200000e+02   3.3137430e-05
   1.0240000e+03   1.7519131e-06
   2.0480000e+03   3.9043668e-07
   4.0960000e+03   2.5114427e-08
   8.1920000e+03   4.2511891e-09
   1.6384000e+04   5.0934611e-10
   3.2768000e+04   4.0755556e-11
   6.5536000e+04   6.4789159e-12
   1.3107200e+05   7.3750316e-13


==> ext_spod_a4_d5.txt <==
   5.1200000e+02   7.5892689e-05
   1.0240000e+03   5.2438461e-06
   2.0480000e+03   3.6001834e-07
   4.0960000e+03   1.1553069e-07
   8.1920000e+03   8.8038679e-09
   1.6384000e+04   1.0374610e-09
   3.2768000e+04   7.6842447e-11
   6.5536000e+04   1.6878110e-11
   1.3107200e+05   1.1718312e-12


==> ext_spod_a4_d50.txt <==
   5.1200000e+02   1.5972853e-05
   1.0240000e+03   7.0139858e-07
   2.0480000e+03   3.0461240e-07
   4.0960000e+03   1.5646956e-08
   8.1920000e+03   1.8946007e-09
   1.6384000e+04   2.5216883e-10
   3.2768000e+04   3.7896321e-11
   6.5536000e+04   3.4195085e-12
   1.3107200e+05   4.2405958e-13


==> ext_x_pd_a2_d100.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.6645774e+00
   3.0000000e+00   2.0774902e+00
   4.0000000e+00   1.8403668e+00
   5.0000000e+00   1.7150089e+00
   6.0000000e+00   1.5660647e+00
   7.0000000e+00   1.5144731e+00
   8.0000000e+00   1.4909009e+00
   9.0000000e+00   1.4658917e+00
   1.0000000e+01   1.4366254e+00
   1.1000000e+01   1.4243683e+00
   1.2000000e+01   1.4351405e+00
   1.3000000e+01   1.4325042e+00
   1.4000000e+01   1.3919193e+00
   1.5000000e+01   1.4252449e+00
   1.6000000e+01   1.4224538e+00
   1.7000000e+01   1.4524776e+00
   1.8000000e+01   1.4426007e+00
   1.9000000e+01   1.4555650e+00
   2.0000000e+01   1.4337685e+00
   2.1000000e+01   1.4149955e+00
   2.2000000e+01   1.4021765e+00
   2.3000000e+01   1.4058373e+00
   2.4000000e+01   1.4486875e+00
   2.5000000e+01   1.4383722e+00
   2.6000000e+01   1.4245317e+00
   2.7000000e+01   1.4397215e+00
   2.8000000e+01   1.4241872e+00
   2.9000000e+01   1.4189953e+00
   3.0000000e+01   1.4347392e+00
   3.1000000e+01   1.4362453e+00
   3.2000000e+01   1.4232392e+00
   3.3000000e+01   1.4312626e+00
   3.4000000e+01   1.4470242e+00
   3.5000000e+01   1.4451681e+00
   3.6000000e+01   1.4457101e+00
   3.7000000e+01   1.4414267e+00
   3.8000000e+01   1.4423830e+00
   3.9000000e+01   1.4472553e+00
   4.0000000e+01   1.4432680e+00
   4.1000000e+01   1.4401383e+00
   4.2000000e+01   1.4454459e+00
   4.3000000e+01   1.4448387e+00
   4.4000000e+01   1.4447960e+00
   4.5000000e+01   1.4476849e+00
   4.6000000e+01   1.4444116e+00
   4.7000000e+01   1.4475072e+00
   4.8000000e+01   1.4488485e+00
   4.9000000e+01   1.4454597e+00
   5.0000000e+01   1.4414023e+00
   5.1000000e+01   1.4440695e+00
   5.2000000e+01   1.4355808e+00
   5.3000000e+01   1.4419656e+00
   5.4000000e+01   1.4389752e+00
   5.5000000e+01   1.4381785e+00
   5.6000000e+01   1.4365764e+00
   5.7000000e+01   1.4353846e+00
   5.8000000e+01   1.4381707e+00
   5.9000000e+01   1.4379384e+00
   6.0000000e+01   1.4380711e+00
   6.1000000e+01   1.4384964e+00
   6.2000000e+01   1.4408191e+00
   6.3000000e+01   1.4407165e+00
   6.4000000e+01   1.4408122e+00
   6.5000000e+01   1.4436206e+00
   6.6000000e+01   1.4430637e+00
   6.7000000e+01   1.4428597e+00
   6.8000000e+01   1.4410867e+00
   6.9000000e+01   1.4385911e+00
   7.0000000e+01   1.4378584e+00
   7.1000000e+01   1.4397290e+00
   7.2000000e+01   1.4393550e+00
   7.3000000e+01   1.4362833e+00
   7.4000000e+01   1.4411294e+00
   7.5000000e+01   1.4435814e+00
   7.6000000e+01   1.4439740e+00
   7.7000000e+01   1.4409589e+00
   7.8000000e+01   1.4430548e+00
   7.9000000e+01   1.4445955e+00
   8.0000000e+01   1.4418600e+00
   8.1000000e+01   1.4396283e+00
   8.2000000e+01   1.4443839e+00
   8.3000000e+01   1.4465425e+00
   8.4000000e+01   1.4454786e+00
   8.5000000e+01   1.4477938e+00
   8.6000000e+01   1.4457839e+00
   8.7000000e+01   1.4398110e+00
   8.8000000e+01   1.4413896e+00
   8.9000000e+01   1.4416028e+00
   9.0000000e+01   1.4401101e+00
   9.1000000e+01   1.4396203e+00
   9.2000000e+01   1.4410057e+00
   9.3000000e+01   1.4464776e+00
   9.4000000e+01   1.4460693e+00
   9.5000000e+01   1.4449099e+00
   9.6000000e+01   1.4481900e+00
   9.7000000e+01   1.4481784e+00
   9.8000000e+01   1.4484271e+00
   9.9000000e+01   1.4487477e+00
   1.0000000e+02   1.4477889e+00


==> ext_x_pd_a4_d100.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   6.9551175e+00
   3.0000000e+00   1.9977335e+01
   4.0000000e+00   1.9681943e+01
   5.0000000e+00   2.3883401e+01
   6.0000000e+00   1.6639645e+01
   7.0000000e+00   1.0082215e+01
   8.0000000e+00   1.1850209e+01
   9.0000000e+00   1.0684278e+01
   1.0000000e+01   1.0642079e+01
   1.1000000e+01   1.0769992e+01
   1.2000000e+01   1.1280650e+01
   1.3000000e+01   1.1209224e+01
   1.4000000e+01   9.9774855e+00
   1.5000000e+01   1.0102826e+01
   1.6000000e+01   9.9073601e+00
   1.7000000e+01   1.0233251e+01
   1.8000000e+01   1.0939983e+01
   1.9000000e+01   1.2007753e+01
   2.0000000e+01   1.1366319e+01
   2.1000000e+01   1.1047002e+01
   2.2000000e+01   1.0886511e+01
   2.3000000e+01   1.1054400e+01
   2.4000000e+01   1.0680792e+01
   2.5000000e+01   1.0995221e+01
   2.6000000e+01   1.1156014e+01
   2.7000000e+01   1.1060348e+01
   2.8000000e+01   1.0992586e+01
   2.9000000e+01   1.1129106e+01
   3.0000000e+01   1.0410915e+01
   3.1000000e+01   1.0856920e+01
   3.2000000e+01   1.0746558e+01
   3.3000000e+01   1.0247118e+01
   3.4000000e+01   9.9230937e+00
   3.5000000e+01   1.0026129e+01
   3.6000000e+01   1.0259730e+01
   3.7000000e+01   1.0324727e+01
   3.8000000e+01   1.0242794e+01
   3.9000000e+01   1.0320582e+01
   4.0000000e+01   1.0433644e+01
   4.1000000e+01   1.0374596e+01
   4.2000000e+01   1.0412618e+01
   4.3000000e+01   1.0355391e+01
   4.4000000e+01   1.0633432e+01
   4.5000000e+01   1.0726058e+01
   4.6000000e+01   1.0648485e+01
   4.7000000e+01   1.0848412e+01
   4.8000000e+01   1.0902441e+01
   4.9000000e+01   1.0913535e+01
   5.0000000e+01   1.0864677e+01
   5.1000000e+01   1.0872192e+01
   5.2000000e+01   1.0693656e+01
   5.3000000e+01   1.0839847e+01
   5.4000000e+01   1.0867345e+01
   5.5000000e+01   1.0905456e+01
   5.6000000e+01   1.0895144e+01
   5.7000000e+01   1.0915658e+01
   5.8000000e+01   1.0882961e+01
   5.9000000e+01   1.0910472e+01
   6.0000000e+01   1.0813773e+01
   6.1000000e+01   1.1015377e+01
   6.2000000e+01   1.1013179e+01
   6.3000000e+01   1.1126446e+01
   6.4000000e+01   1.1187085e+01
   6.5000000e+01   1.1259807e+01
   6.6000000e+01   1.1291746e+01
   6.7000000e+01   1.1330869e+01
   6.8000000e+01   1.1330865e+01
   6.9000000e+01   1.1175611e+01
   7.0000000e+01   1.1330841e+01
   7.1000000e+01   1.1352414e+01
   7.2000000e+01   1.1181435e+01
   7.3000000e+01   1.1370276e+01
   7.4000000e+01   1.1177387e+01
   7.5000000e+01   1.1251718e+01
   7.6000000e+01   1.1252947e+01
   7.7000000e+01   1.1196241e+01
   7.8000000e+01   1.1209612e+01
   7.9000000e+01   1.1135911e+01
   8.0000000e+01   1.1326150e+01
   8.1000000e+01   1.1660557e+01
   8.2000000e+01   1.1556426e+01
   8.3000000e+01   1.1630441e+01
   8.4000000e+01   1.1817467e+01
   8.5000000e+01   1.1971940e+01
   8.6000000e+01   1.1943563e+01
   8.7000000e+01   1.1936095e+01
   8.8000000e+01   1.1876809e+01
   8.9000000e+01   1.1904903e+01
   9.0000000e+01   1.1859226e+01
   9.1000000e+01   1.1876614e+01
   9.2000000e+01   1.1881057e+01
   9.3000000e+01   1.1891546e+01
   9.4000000e+01   1.1890839e+01
   9.5000000e+01   1.1897256e+01
   9.6000000e+01   1.1865875e+01
   9.7000000e+01   1.1905236e+01
   9.8000000e+01   1.1869824e+01
   9.9000000e+01   1.1861552e+01
   1.0000000e+02   1.1870697e+01


==> ext_x_pod_a2_d100.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.6437934e+00
   3.0000000e+00   1.9113754e+00
   4.0000000e+00   1.7331380e+00
   5.0000000e+00   1.4360238e+00
   6.0000000e+00   1.3589187e+00
   7.0000000e+00   1.2696183e+00
   8.0000000e+00   1.2378884e+00
   9.0000000e+00   1.2260460e+00
   1.0000000e+01   1.2318839e+00
   1.1000000e+01   1.2104214e+00
   1.2000000e+01   1.2159550e+00
   1.3000000e+01   1.2064880e+00
   1.4000000e+01   1.1985723e+00
   1.5000000e+01   1.1899392e+00
   1.6000000e+01   1.1868819e+00
   1.7000000e+01   1.1834998e+00
   1.8000000e+01   1.1740873e+00
   1.9000000e+01   1.1722375e+00
   2.0000000e+01   1.1693290e+00
   2.1000000e+01   1.1681422e+00
   2.2000000e+01   1.1704490e+00
   2.3000000e+01   1.1695776e+00
   2.4000000e+01   1.1620417e+00
   2.5000000e+01   1.1568006e+00
   2.6000000e+01   1.1639888e+00
   2.7000000e+01   1.1625497e+00
   2.8000000e+01   1.1616415e+00
   2.9000000e+01   1.1582735e+00
   3.0000000e+01   1.1572771e+00
   3.1000000e+01   1.1522464e+00
   3.2000000e+01   1.1562498e+00
   3.3000000e+01   1.1571563e+00
   3.4000000e+01   1.1571760e+00
   3.5000000e+01   1.1579486e+00
   3.6000000e+01   1.1639015e+00
   3.7000000e+01   1.1660460e+00
   3.8000000e+01   1.1663978e+00
   3.9000000e+01   1.1663045e+00
   4.0000000e+01   1.1630651e+00
   4.1000000e+01   1.1654499e+00
   4.2000000e+01   1.1674260e+00
   4.3000000e+01   1.1695378e+00
   4.4000000e+01   1.1695901e+00
   4.5000000e+01   1.1692292e+00
   4.6000000e+01   1.1733128e+00
   4.7000000e+01   1.1741902e+00
   4.8000000e+01   1.1752751e+00
   4.9000000e+01   1.1752724e+00
   5.0000000e+01   1.1746604e+00
   5.1000000e+01   1.1776426e+00
   5.2000000e+01   1.1757835e+00
   5.3000000e+01   1.1761090e+00
   5.4000000e+01   1.1761793e+00
   5.5000000e+01   1.1756617e+00
   5.6000000e+01   1.1774340e+00
   5.7000000e+01   1.1796729e+00
   5.8000000e+01   1.1801657e+00
   5.9000000e+01   1.1803085e+00
   6.0000000e+01   1.1801527e+00
   6.1000000e+01   1.1802451e+00
   6.2000000e+01   1.1793213e+00
   6.3000000e+01   1.1801800e+00
   6.4000000e+01   1.1803202e+00
   6.5000000e+01   1.1797770e+00
   6.6000000e+01   1.1803620e+00
   6.7000000e+01   1.1805046e+00
   6.8000000e+01   1.1803489e+00
   6.9000000e+01   1.1797467e+00
   7.0000000e+01   1.1794739e+00
   7.1000000e+01   1.1789285e+00
   7.2000000e+01   1.1781827e+00
   7.3000000e+01   1.1793345e+00
   7.4000000e+01   1.1793475e+00
   7.5000000e+01   1.1804864e+00
   7.6000000e+01   1.1808279e+00
   7.7000000e+01   1.1797354e+00
   7.8000000e+01   1.1797048e+00
   7.9000000e+01   1.1797309e+00
   8.0000000e+01   1.1805594e+00
   8.1000000e+01   1.1808248e+00
   8.2000000e+01   1.1801373e+00
   8.3000000e+01   1.1805321e+00
   8.4000000e+01   1.1808404e+00
   8.5000000e+01   1.1806298e+00
   8.6000000e+01   1.1807150e+00
   8.7000000e+01   1.1804656e+00
   8.8000000e+01   1.1804971e+00
   8.9000000e+01   1.1809684e+00
   9.0000000e+01   1.1810325e+00
   9.1000000e+01   1.1810024e+00
   9.2000000e+01   1.1804339e+00
   9.3000000e+01   1.1804346e+00
   9.4000000e+01   1.1805027e+00
   9.5000000e+01   1.1805980e+00
   9.6000000e+01   1.1803498e+00
   9.7000000e+01   1.1803902e+00
   9.8000000e+01   1.1804817e+00
   9.9000000e+01   1.1809071e+00
   1.0000000e+02   1.1809901e+00


==> ext_x_pod_a4_d100.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   6.9594397e+00
   3.0000000e+00   2.5723266e+01
   4.0000000e+00   1.0777292e+01
   5.0000000e+00   1.3346522e+01
   6.0000000e+00   1.0592153e+01
   7.0000000e+00   1.1574523e+01
   8.0000000e+00   1.0930366e+01
   9.0000000e+00   6.7692428e+00
   1.0000000e+01   9.9950249e+00
   1.1000000e+01   9.8365845e+00
   1.2000000e+01   9.6147211e+00
   1.3000000e+01   9.9446068e+00
   1.4000000e+01   9.2010841e+00
   1.5000000e+01   9.6891357e+00
   1.6000000e+01   8.9774069e+00
   1.7000000e+01   8.5811443e+00
   1.8000000e+01   9.4610521e+00
   1.9000000e+01   9.3061292e+00
   2.0000000e+01   9.3645797e+00
   2.1000000e+01   9.2940019e+00
   2.2000000e+01   9.7756250e+00
   2.3000000e+01   9.4767711e+00
   2.4000000e+01   8.7775722e+00
   2.5000000e+01   9.0054579e+00
   2.6000000e+01   8.6855654e+00
   2.7000000e+01   9.1421889e+00
   2.8000000e+01   9.0224762e+00
   2.9000000e+01   9.1202541e+00
   3.0000000e+01   9.1697597e+00
   3.1000000e+01   9.1553026e+00
   3.2000000e+01   9.1038344e+00
   3.3000000e+01   8.9976272e+00
   3.4000000e+01   8.9694182e+00
   3.5000000e+01   8.6243946e+00
   3.6000000e+01   8.6908688e+00
   3.7000000e+01   8.7837774e+00
   3.8000000e+01   8.6710300e+00
   3.9000000e+01   8.5570615e+00
   4.0000000e+01   8.4497757e+00
   4.1000000e+01   8.5809525e+00
   4.2000000e+01   8.4280622e+00
   4.3000000e+01   9.0202073e+00
   4.4000000e+01   9.1529262e+00
   4.5000000e+01   8.8962816e+00
   4.6000000e+01   9.0930382e+00
   4.7000000e+01   8.9560516e+00
   4.8000000e+01   9.0739862e+00
   4.9000000e+01   8.9319176e+00
   5.0000000e+01   8.9118088e+00
   5.1000000e+01   9.0411854e+00
   5.2000000e+01   9.2283442e+00
   5.3000000e+01   9.3073254e+00
   5.4000000e+01   9.3409372e+00
   5.5000000e+01   9.4211378e+00
   5.6000000e+01   9.4516901e+00
   5.7000000e+01   9.4494322e+00
   5.8000000e+01   9.3654882e+00
   5.9000000e+01   9.5267905e+00
   6.0000000e+01   9.5995407e+00
   6.1000000e+01   9.5562643e+00
   6.2000000e+01   9.6588214e+00
   6.3000000e+01   9.6972528e+00
   6.4000000e+01   9.6920178e+00
   6.5000000e+01   9.7004168e+00
   6.6000000e+01   9.6824984e+00
   6.7000000e+01   9.4699415e+00
   6.8000000e+01   9.4965895e+00
   6.9000000e+01   9.7534787e+00
   7.0000000e+01   9.7512125e+00
   7.1000000e+01   9.7714922e+00
   7.2000000e+01   9.7768000e+00
   7.3000000e+01   9.7819542e+00
   7.4000000e+01   9.6552602e+00
   7.5000000e+01   9.6991598e+00
   7.6000000e+01   9.6762804e+00
   7.7000000e+01   9.7191761e+00
   7.8000000e+01   9.7014761e+00
   7.9000000e+01   9.7226508e+00
   8.0000000e+01   9.7801422e+00
   8.1000000e+01   9.7671220e+00
   8.2000000e+01   9.7542653e+00
   8.3000000e+01   9.7795647e+00
   8.4000000e+01   9.7757960e+00
   8.5000000e+01   9.6958264e+00
   8.6000000e+01   9.6813954e+00
   8.7000000e+01   9.6726356e+00
   8.8000000e+01   9.5991002e+00
   8.9000000e+01   9.6855611e+00
   9.0000000e+01   9.6791861e+00
   9.1000000e+01   9.6620450e+00
   9.2000000e+01   9.6179693e+00
   9.3000000e+01   9.6120107e+00
   9.4000000e+01   9.5642694e+00
   9.5000000e+01   9.5799195e+00
   9.6000000e+01   9.5415777e+00
   9.7000000e+01   9.6304417e+00
   9.8000000e+01   9.5914038e+00
   9.9000000e+01   9.6779930e+00
   1.0000000e+02   9.6131557e+00


==> ext_x_spod_a2_d100.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.6201696e+00
   3.0000000e+00   1.8504401e+00
   4.0000000e+00   1.4630053e+00
   5.0000000e+00   1.1566035e+00
   6.0000000e+00   1.1951715e+00
   7.0000000e+00   1.1602456e+00
   8.0000000e+00   1.1213959e+00
   9.0000000e+00   1.1053513e+00
   1.0000000e+01   1.1213576e+00
   1.1000000e+01   1.1060623e+00
   1.2000000e+01   1.1026262e+00
   1.3000000e+01   1.0931289e+00
   1.4000000e+01   1.0801070e+00
   1.5000000e+01   1.0880736e+00
   1.6000000e+01   1.0857621e+00
   1.7000000e+01   1.0815839e+00
   1.8000000e+01   1.0707970e+00
   1.9000000e+01   1.0762564e+00
   2.0000000e+01   1.0716935e+00
   2.1000000e+01   1.0769756e+00
   2.2000000e+01   1.0745909e+00
   2.3000000e+01   1.0734249e+00
   2.4000000e+01   1.0740988e+00
   2.5000000e+01   1.0701757e+00
   2.6000000e+01   1.0740184e+00
   2.7000000e+01   1.0727713e+00
   2.8000000e+01   1.0730835e+00
   2.9000000e+01   1.0682761e+00
   3.0000000e+01   1.0692668e+00
   3.1000000e+01   1.0686143e+00
   3.2000000e+01   1.0682043e+00
   3.3000000e+01   1.0661734e+00
   3.4000000e+01   1.0690102e+00
   3.5000000e+01   1.0659539e+00
   3.6000000e+01   1.0672095e+00
   3.7000000e+01   1.0674937e+00
   3.8000000e+01   1.0665569e+00
   3.9000000e+01   1.0652326e+00
   4.0000000e+01   1.0658559e+00
   4.1000000e+01   1.0663741e+00
   4.2000000e+01   1.0651942e+00
   4.3000000e+01   1.0660180e+00
   4.4000000e+01   1.0657556e+00
   4.5000000e+01   1.0660204e+00
   4.6000000e+01   1.0659585e+00
   4.7000000e+01   1.0658424e+00
   4.8000000e+01   1.0668541e+00
   4.9000000e+01   1.0669356e+00
   5.0000000e+01   1.0668657e+00
   5.1000000e+01   1.0674434e+00
   5.2000000e+01   1.0677448e+00
   5.3000000e+01   1.0668954e+00
   5.4000000e+01   1.0672047e+00
   5.5000000e+01   1.0671366e+00
   5.6000000e+01   1.0674866e+00
   5.7000000e+01   1.0673486e+00
   5.8000000e+01   1.0670780e+00
   5.9000000e+01   1.0673792e+00
   6.0000000e+01   1.0677044e+00
   6.1000000e+01   1.0678958e+00
   6.2000000e+01   1.0679272e+00
   6.3000000e+01   1.0678644e+00
   6.4000000e+01   1.0681300e+00
   6.5000000e+01   1.0681864e+00
   6.6000000e+01   1.0678997e+00
   6.7000000e+01   1.0682251e+00
   6.8000000e+01   1.0672990e+00
   6.9000000e+01   1.0682011e+00
   7.0000000e+01   1.0681676e+00
   7.1000000e+01   1.0682161e+00
   7.2000000e+01   1.0682356e+00
   7.3000000e+01   1.0681561e+00
   7.4000000e+01   1.0681986e+00
   7.5000000e+01   1.0681764e+00
   7.6000000e+01   1.0678456e+00
   7.7000000e+01   1.0678351e+00
   7.8000000e+01   1.0681250e+00
   7.9000000e+01   1.0680108e+00
   8.0000000e+01   1.0682077e+00
   8.1000000e+01   1.0682461e+00
   8.2000000e+01   1.0684751e+00
   8.3000000e+01   1.0683531e+00
   8.4000000e+01   1.0686415e+00
   8.5000000e+01   1.0686641e+00
   8.6000000e+01   1.0686232e+00
   8.7000000e+01   1.0686921e+00
   8.8000000e+01   1.0687020e+00
   8.9000000e+01   1.0685992e+00
   9.0000000e+01   1.0684942e+00
   9.1000000e+01   1.0686869e+00
   9.2000000e+01   1.0686456e+00
   9.3000000e+01   1.0683961e+00
   9.4000000e+01   1.0685549e+00
   9.5000000e+01   1.0683404e+00
   9.6000000e+01   1.0677746e+00
   9.7000000e+01   1.0677648e+00
   9.8000000e+01   1.0683968e+00
   9.9000000e+01   1.0683027e+00
   1.0000000e+02   1.0683642e+00


==> ext_x_spod_a4_d100.txt <==
   1.0000000e+00   1.0000000e+00
   2.0000000e+00   7.2160599e+00
   3.0000000e+00   2.3161978e+01
   4.0000000e+00   1.2303881e+01
   5.0000000e+00   1.0279797e+01
   6.0000000e+00   1.0520233e+01
   7.0000000e+00   8.7963038e+00
   8.0000000e+00   8.6776269e+00
   9.0000000e+00   6.8370757e+00
   1.0000000e+01   4.9391742e+00
   1.1000000e+01   7.0758161e+00
   1.2000000e+01   6.8000772e+00
   1.3000000e+01   6.6745060e+00
   1.4000000e+01   7.3586473e+00
   1.5000000e+01   7.1629370e+00
   1.6000000e+01   7.4469525e+00
   1.7000000e+01   7.1258320e+00
   1.8000000e+01   7.0111473e+00
   1.9000000e+01   7.6694658e+00
   2.0000000e+01   7.3548476e+00
   2.1000000e+01   7.4698236e+00
   2.2000000e+01   7.5098856e+00
   2.3000000e+01   7.4269083e+00
   2.4000000e+01   7.4051800e+00
   2.5000000e+01   7.3944017e+00
   2.6000000e+01   7.2607603e+00
   2.7000000e+01   7.1696041e+00
   2.8000000e+01   7.2780328e+00
   2.9000000e+01   7.3598833e+00
   3.0000000e+01   7.1803087e+00
   3.1000000e+01   7.1391317e+00
   3.2000000e+01   7.1411348e+00
   3.3000000e+01   7.3542778e+00
   3.4000000e+01   7.3100323e+00
   3.5000000e+01   7.4143163e+00
   3.6000000e+01   7.3973533e+00
   3.7000000e+01   7.3605321e+00
   3.8000000e+01   7.2159375e+00
   3.9000000e+01   7.2233817e+00
   4.0000000e+01   7.2121929e+00
   4.1000000e+01   7.5562036e+00
   4.2000000e+01   7.5522810e+00
   4.3000000e+01   7.4336382e+00
   4.4000000e+01   7.5543432e+00
   4.5000000e+01   7.5583250e+00
   4.6000000e+01   7.4311543e+00
   4.7000000e+01   7.6442559e+00
   4.8000000e+01   7.5922223e+00
   4.9000000e+01   7.7809816e+00
   5.0000000e+01   7.7598411e+00
   5.1000000e+01   7.5707852e+00
   5.2000000e+01   7.7170154e+00
   5.3000000e+01   7.6660061e+00
   5.4000000e+01   7.7724134e+00
   5.5000000e+01   7.7709176e+00
   5.6000000e+01   7.8658170e+00
   5.7000000e+01   7.9255997e+00
   5.8000000e+01   7.8672230e+00
   5.9000000e+01   7.8080877e+00
   6.0000000e+01   7.7944036e+00
   6.1000000e+01   7.6427149e+00
   6.2000000e+01   7.6253690e+00
   6.3000000e+01   7.7715718e+00
   6.4000000e+01   7.7780914e+00
   6.5000000e+01   7.5902730e+00
   6.6000000e+01   7.7477894e+00
   6.7000000e+01   7.8263723e+00
   6.8000000e+01   7.8709508e+00
   6.9000000e+01   7.8674399e+00
   7.0000000e+01   7.6438432e+00
   7.1000000e+01   7.6282331e+00
   7.2000000e+01   7.6848309e+00
   7.3000000e+01   7.7927473e+00
   7.4000000e+01   7.8227481e+00
   7.5000000e+01   7.8013951e+00
   7.6000000e+01   7.7677415e+00
   7.7000000e+01   7.7976500e+00
   7.8000000e+01   7.7714724e+00
   7.9000000e+01   7.7718738e+00
   8.0000000e+01   7.7648158e+00
   8.1000000e+01   7.7635731e+00
   8.2000000e+01   7.7680943e+00
   8.3000000e+01   7.7381559e+00
   8.4000000e+01   7.6524505e+00
   8.5000000e+01   7.6793838e+00
   8.6000000e+01   7.7259701e+00
   8.7000000e+01   7.6739082e+00
   8.8000000e+01   7.6994057e+00
   8.9000000e+01   7.6428021e+00
   9.0000000e+01   7.7016175e+00
   9.1000000e+01   7.6987659e+00
   9.2000000e+01   7.6786171e+00
   9.3000000e+01   7.6827903e+00
   9.4000000e+01   7.6812005e+00
   9.5000000e+01   7.6746174e+00
   9.6000000e+01   7.6743716e+00
   9.7000000e+01   7.6235679e+00
   9.8000000e+01   7.5582752e+00
   9.9000000e+01   7.4962007e+00
   1.0000000e+02   7.5158054e+00


==> np_pd_a2_d10.txt <==
   5.1200000e+02   1.3254277e-02
   1.0240000e+03   4.8980204e-03
   2.0480000e+03   1.6751706e-03
   4.0960000e+03   5.7918048e-04
   8.1920000e+03   1.9812904e-04
   1.6384000e+04   6.6543129e-05
   3.2768000e+04   2.2370883e-05
   6.5536000e+04   7.4947579e-06
   1.3107200e+05   2.4879840e-06


==> np_pd_a2_d100.txt <==
   5.1200000e+02   1.4937610e-02
   1.0240000e+03   5.5761564e-03
   2.0480000e+03   1.9430335e-03
   4.0960000e+03   6.8535764e-04
   8.1920000e+03   2.3911464e-04
   1.6384000e+04   8.2040631e-05
   3.2768000e+04   2.8230881e-05
   6.5536000e+04   9.6948383e-06
   1.3107200e+05   3.2880308e-06


==> np_pd_a2_d20.txt <==
   5.1200000e+02   1.4486431e-02
   1.0240000e+03   5.3893754e-03
   2.0480000e+03   1.8668791e-03
   4.0960000e+03   6.5528351e-04
   8.1920000e+03   2.2732559e-04
   1.6384000e+04   7.7508716e-05
   3.2768000e+04   2.6521895e-05
   6.5536000e+04   9.0413567e-06
   1.3107200e+05   3.0454286e-06


==> np_pd_a2_d5.txt <==
   5.1200000e+02   9.7696399e-03
   1.0240000e+03   3.4720137e-03
   2.0480000e+03   1.1525681e-03
   4.0960000e+03   3.7536128e-04
   8.1920000e+03   1.2319979e-04
   1.6384000e+04   3.9006515e-05
   3.2768000e+04   1.2255862e-05
   6.5536000e+04   3.9525341e-06
   1.3107200e+05   1.2481929e-06


==> np_pd_a2_d50.txt <==
   5.1200000e+02   1.4878890e-02
   1.0240000e+03   5.5516683e-03
   2.0480000e+03   1.9328955e-03
   4.0960000e+03   6.8124822e-04
   8.1920000e+03   2.3747274e-04
   1.6384000e+04   8.1405744e-05
   3.2768000e+04   2.7990810e-05
   6.5536000e+04   9.6028472e-06
   1.3107200e+05   3.2533975e-06


==> np_pd_a4_d10.txt <==
   5.1200000e+02   1.6711796e-08
   1.0240000e+03   1.7443071e-09
   2.0480000e+03   1.8413628e-10
   4.0960000e+03   1.1391201e-11
   8.1920000e+03   1.3647734e-12
   1.6384000e+04   1.3249041e-13
   3.2768000e+04   1.2524116e-14
   6.5536000e+04   1.2416708e-15
   1.3107200e+05   1.1836634e-16


==> np_pd_a4_d100.txt <==
   5.1200000e+02   1.6823070e-08
   1.0240000e+03   1.7565694e-09
   2.0480000e+03   1.8542742e-10
   4.0960000e+03   1.1594406e-11
   8.1920000e+03   1.3859370e-12
   1.6384000e+04   1.3502163e-13
   3.2768000e+04   1.2795726e-14
   6.5536000e+04   1.1270054e-15
   1.3107200e+05   1.1211387e-16


==> np_pd_a4_d20.txt <==
   5.1200000e+02   1.6818529e-08
   1.0240000e+03   1.7559443e-09
   2.0480000e+03   1.8534913e-10
   4.0960000e+03   1.1582866e-11
   8.1920000e+03   1.3847102e-12
   1.6384000e+04   1.3487921e-13
   3.2768000e+04   1.2782898e-14
   6.5536000e+04   1.2718780e-15
   1.3107200e+05   1.2254317e-16


==> np_pd_a4_d5.txt <==
   5.1200000e+02   1.5438019e-08
   1.0240000e+03   1.5831176e-09
   2.0480000e+03   1.6575550e-10
   4.0960000e+03   9.6606194e-12
   8.1920000e+03   1.1101901e-12
   1.6384000e+04   1.0403077e-13
   3.2768000e+04   9.5128121e-15
   6.5536000e+04   9.0523094e-16
   1.3107200e+05   8.3518044e-17


==> np_pd_a4_d50.txt <==
   5.1200000e+02   1.6823021e-08
   1.0240000e+03   1.7565626e-09
   2.0480000e+03   1.8542646e-10
   4.0960000e+03   1.1594245e-11
   8.1920000e+03   1.3859159e-12
   1.6384000e+04   1.3501934e-13
   3.2768000e+04   1.2795435e-14
   6.5536000e+04   1.1269708e-15
   1.3107200e+05   1.1210989e-16


==> np_pod_a2_d10.txt <==
   5.1200000e+02   1.0864055e-01
   1.0240000e+03   4.4801742e-02
   2.0480000e+03   1.7594952e-02
   4.0960000e+03   6.9880180e-03
   8.1920000e+03   2.7349934e-03
   1.6384000e+04   1.0434149e-03
   3.2768000e+04   3.9411256e-04
   6.5536000e+04   1.5039698e-04
   1.3107200e+05   5.4795874e-05


==> np_pod_a2_d100.txt <==
   5.1200000e+02   1.3112400e-01
   1.0240000e+03   5.5117527e-02
   2.0480000e+03   2.2241904e-02
   4.0960000e+03   9.0734791e-03
   8.1920000e+03   3.6382457e-03
   1.6384000e+04   1.4351675e-03
   3.2768000e+04   5.6205484e-04
   6.5536000e+04   2.2177333e-04
   1.3107200e+05   8.5054051e-05


==> np_pod_a2_d20.txt <==
   5.1200000e+02   1.2505843e-01
   1.0240000e+03   5.2295743e-02
   2.0480000e+03   2.0960260e-02
   4.0960000e+03   8.4867218e-03
   8.1920000e+03   3.3808688e-03
   1.6384000e+04   1.3211496e-03
   3.2768000e+04   5.1239137e-04
   6.5536000e+04   2.0053268e-04
   1.3107200e+05   7.5957930e-05


==> np_pod_a2_d5.txt <==
   5.1200000e+02   6.4481049e-02
   1.0240000e+03   2.5210596e-02
   2.0480000e+03   9.2588908e-03
   4.0960000e+03   3.4468982e-03
   8.1920000e+03   1.2258186e-03
   1.6384000e+04   4.2941609e-04
   3.2768000e+04   1.4714977e-04
   6.5536000e+04   5.1835173e-05
   1.3107200e+05   1.6696579e-05


==> np_pod_a2_d50.txt <==
   5.1200000e+02   1.3033120e-01
   1.0240000e+03   5.4747553e-02
   2.0480000e+03   2.2072764e-02
   4.0960000e+03   8.9955301e-03
   8.1920000e+03   3.6035182e-03
   1.6384000e+04   1.4197510e-03
   3.2768000e+04   5.5523665e-04
   6.5536000e+04   2.1884173e-04
   1.3107200e+05   8.3796545e-05


==> np_pod_a4_d10.txt <==
   5.1200000e+02   6.4546459e-08
   1.0240000e+03   7.3407446e-09
   2.0480000e+03   8.0907279e-10
   4.0960000e+03   6.4529041e-11
   8.1920000e+03   8.0509755e-12
   1.6384000e+04   8.6350492e-13
   3.2768000e+04   1.0294492e-13
   6.5536000e+04   9.1763046e-15
   1.3107200e+05   9.1595873e-16


==> np_pod_a4_d100.txt <==
   5.1200000e+02   6.5189595e-08
   1.0240000e+03   7.4115406e-09
   2.0480000e+03   8.1817598e-10
   4.0960000e+03   6.6191506e-11
   8.1920000e+03   8.2187335e-12
   1.6384000e+04   8.8851700e-13
   3.2768000e+04   1.0618258e-13
   6.5536000e+04   9.6090983e-15
   1.3107200e+05   9.7203769e-16


==> np_pod_a4_d20.txt <==
   5.1200000e+02   6.5164714e-08
   1.0240000e+03   7.4080421e-09
   2.0480000e+03   8.1772279e-10
   4.0960000e+03   6.6107913e-11
   8.1920000e+03   8.2079564e-12
   1.6384000e+04   8.8707766e-13
   3.2768000e+04   1.0599419e-13
   6.5536000e+04   9.5852112e-15
   1.3107200e+05   1.0202136e-15


==> np_pod_a4_d5.txt <==
   5.1200000e+02   5.8398814e-08
   1.0240000e+03   6.3982982e-09
   2.0480000e+03   6.9711924e-10
   4.0960000e+03   4.9856227e-11
   8.1920000e+03   5.9376352e-12
   1.6384000e+04   6.2055879e-13
   3.2768000e+04   6.8776340e-14
   6.5536000e+04   6.1029564e-15
   1.3107200e+05   5.9376704e-16


==> np_pod_a4_d50.txt <==
   5.1200000e+02   6.5189328e-08
   1.0240000e+03   7.4115027e-09
   2.0480000e+03   8.1817060e-10
   4.0960000e+03   6.6190385e-11
   8.1920000e+03   8.2185624e-12
   1.6384000e+04   8.8849365e-13
   3.2768000e+04   1.0618260e-13
   6.5536000e+04   9.6092209e-15
   1.3107200e+05   1.0231661e-15


==> np_spod_a2_d10.txt <==
   5.1200000e+02   5.0379174e+00
   1.0240000e+03   2.2601505e+00
   2.0480000e+03   9.9701246e-01
   4.0960000e+03   4.3003962e-01
   8.1920000e+03   1.8244359e-01
   1.6384000e+04   7.8187035e-02
   3.2768000e+04   3.2605702e-02
   6.5536000e+04   1.3481097e-02
   1.3107200e+05   5.4956508e-03


==> np_spod_a2_d100.txt <==
   5.1200000e+02   6.8200615e+00
   1.0240000e+03   3.1288721e+00
   2.0480000e+03   1.4162670e+00
   4.0960000e+03   6.3119988e-01
   8.1920000e+03   2.7790069e-01
   1.6384000e+04   1.2266869e-01
   3.2768000e+04   5.3318964e-02
   6.5536000e+04   2.2909011e-02
   1.3107200e+05   9.7510124e-03


==> np_spod_a2_d20.txt <==
   5.1200000e+02   6.3139792e+00
   1.0240000e+03   2.8807694e+00
   2.0480000e+03   1.2958355e+00
   4.0960000e+03   5.7298720e-01
   8.1920000e+03   2.4998068e-01
   1.6384000e+04   1.0951115e-01
   3.2768000e+04   4.7131512e-02
   6.5536000e+04   2.0045947e-02
   1.3107200e+05   8.4344600e-03


==> np_spod_a2_d5.txt <==
   5.1200000e+02   2.2607208e+00
   1.0240000e+03   9.2798234e-01
   2.0480000e+03   3.7781396e-01
   4.0960000e+03   1.4794205e-01
   8.1920000e+03   5.6101415e-02
   1.6384000e+04   2.1545727e-02
   3.2768000e+04   8.0108969e-03
   6.5536000e+04   2.9825893e-03
   1.3107200e+05   1.0697349e-03


==> np_spod_a2_d50.txt <==
   5.1200000e+02   6.7528342e+00
   1.0240000e+03   3.0958740e+00
   2.0480000e+03   1.4002193e+00
   4.0960000e+03   6.2341302e-01
   8.1920000e+03   2.7415622e-01
   1.6384000e+04   1.2089089e-01
   3.2768000e+04   5.2478485e-02
   6.5536000e+04   2.2516556e-02
   1.3107200e+05   9.5695502e-03


==> np_spod_a4_d10.txt <==
   5.1200000e+02   5.8876811e-06
   1.0240000e+03   7.5673807e-07
   2.0480000e+03   7.2350762e-08
   4.0960000e+03   7.9812499e-09
   8.1920000e+03   1.0465855e-09
   1.6384000e+04   1.0902115e-10
   3.2768000e+04   1.3149967e-11
   6.5536000e+04   1.4271247e-12
   1.3107200e+05   1.6588944e-13


==> np_spod_a4_d100.txt <==
   5.1200000e+02   1.2131668e-06
   1.0240000e+03   1.9537799e-07
   2.0480000e+03   1.9121929e-08
   4.0960000e+03   2.1352329e-09
   8.1920000e+03   2.1630053e-10
   1.6384000e+04   2.7808482e-11
   3.2768000e+04   3.2347495e-12
   6.5536000e+04   3.4975076e-13
   1.3107200e+05   3.8086168e-14


==> np_spod_a4_d20.txt <==
   5.1200000e+02   2.6437727e-06
   1.0240000e+03   4.2353817e-07
   2.0480000e+03   4.1058058e-08
   4.0960000e+03   4.6160667e-09
   8.1920000e+03   5.9467596e-10
   1.6384000e+04   6.2132615e-11
   3.2768000e+04   7.3301840e-12
   6.5536000e+04   8.0608810e-13
   1.3107200e+05   9.4342147e-14


==> np_spod_a4_d5.txt <==
   5.1200000e+02   9.7080851e-06
   1.0240000e+03   1.2616638e-06
   2.0480000e+03   1.1376312e-07
   4.0960000e+03   1.0368155e-08
   8.1920000e+03   1.4220043e-09
   1.6384000e+04   1.3141109e-10
   3.2768000e+04   1.5962567e-11
   6.5536000e+04   1.6762070e-12
   1.3107200e+05   1.6741171e-13


==> np_spod_a4_d50.txt <==
   5.1200000e+02   1.5395682e-06
   1.0240000e+03   2.4756875e-07
   2.0480000e+03   2.4179222e-08
   4.0960000e+03   2.7691770e-09
   8.1920000e+03   3.4692199e-10
   1.6384000e+04   3.5575382e-11
   3.2768000e+04   4.1671801e-12
   6.5536000e+04   4.5411640e-13
   1.3107200e+05   4.9488824e-14


==> pr_pd_a2_d10.txt <==
# 1: pod, r=-1.6, d=10, alpha=2, gamma = lambda j, nu: j**(-1.5*alpha)
       503                 0.0137189
      1009                0.00489366
      2003                 0.0016816
      4001               0.000582696
      8009               0.000202775
     16007               6.72403e-05
     32003               2.31291e-05
     64007               7.61838e-06
    128021               2.56178e-06


==> pr_pd_a2_d100.txt <==
# 1: pod, r=-1.5, d=100, alpha=2, gamma = lambda j, nu: j**(-1.5*alpha)
       503                 0.0154161
      1009                 0.0055764
      2003                0.00195851
      4001               0.000689039
      8009               0.000243879
     16007               8.27103e-05
     32003               2.89758e-05
     64007                9.8377e-06
    128021               3.37152e-06


==> pr_pd_a2_d20.txt <==
# 1: pod, r=-1.6, d=20, alpha=2, gamma = lambda j, nu: j**(-1.5*alpha)
       503                 0.0149627
      1009                0.00538834
      2003                0.00188147
      4001               0.000659039
      8009               0.000232161
     16007               7.82166e-05
     32003               2.72533e-05
     64007               9.17888e-06
    128021                3.1302e-06


==> pr_pd_a2_d5.txt <==
# 1: pod, r=-1.7, d=5, alpha=2, gamma = lambda j, nu: j**(-1.5*alpha)
       503                 0.0100912
      1009                0.00345921
      2003                0.00113295
      4001               0.000372232
      8009               0.000124559
     16007               3.95004e-05
     32003               1.31354e-05
     64007               4.01586e-06
    128021               1.28347e-06


==> pr_pd_a2_d50.txt <==
# 1: pod, r=-1.5, d=50, alpha=2, gamma = lambda j, nu: j**(-1.5*alpha)
       503                 0.0153571
      1009                0.00555176
      2003                0.00194824
      4001               0.000684933
      8009               0.000242237
     16007               8.20761e-05
     32003               2.87337e-05
     64007               9.74477e-06
    128021               3.33723e-06


==> pr_pd_a4_d10.txt <==
# 1: pod, r=-3.5, d=10, alpha=4, gamma = lambda j, nu: j**(-1.5*alpha)
       503                1.9629e-08
      1009               1.66293e-09
      2003               1.54229e-10
      4001               1.36956e-11
      8009               1.44275e-12
     16007               1.45549e-13
     32003               1.41519e-14
     64007               1.10227e-15
    128021               1.10388e-16


==> pr_pd_a4_d100.txt <==
# 1: pod, r=-3.4, d=100, alpha=4, gamma = lambda j, nu: j**(-1.5*alpha)
       503                1.9719e-08
      1009               1.67583e-09
      2003                1.5569e-10
      4001               1.38638e-11
      8009               1.46209e-12
     16007               1.47943e-13
     32003               1.44025e-14
     64007               1.32032e-15
    128021               1.14428e-16


==> pr_pd_a4_d20.txt <==
# 1: pod, r=-3.4, d=20, alpha=4, gamma = lambda j, nu: j**(-1.5*alpha)
       503               1.97153e-08
      1009                1.6752e-09
      2003               1.55618e-10
      4001                1.3855e-11
      8009               1.46087e-12
     16007                1.4779e-13
     32003               1.43858e-14
     64007               1.31831e-15
    128021               1.14144e-16


==> pr_pd_a4_d5.txt <==
# 1: pod, r=-3.6, d=5, alpha=4, gamma = lambda j, nu: j**(-1.5*alpha)
       503               1.84601e-08
      1009               1.49898e-09
      2003               1.34264e-10
      4001                1.1189e-11
      8009               1.21537e-12
     16007               1.21634e-13
     32003               1.10723e-14
     64007               9.08679e-16
    128021               6.34362e-17


==> pr_pd_a4_d50.txt <==
# 1: pod, r=-3.4, d=50, alpha=4, gamma = lambda j, nu: j**(-1.5*alpha)
       503                1.9719e-08
      1009               1.67583e-09
      2003                1.5569e-10
      4001               1.38637e-11
      8009               1.46207e-12
     16007                1.4794e-13
     32003               1.44024e-14
     64007               1.32042e-15
    128021               1.14414e-16


==> pr_pod_a2_d10.txt <==
# 2: pod, r=-1.4, d=10, alpha=2, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503                  0.110864
      1009                 0.0444926
      2003                 0.0180075
      4001                0.00708266
      8009                0.00275176
     16007                0.00107421
     32003               0.000399329
     64007               0.000150311
    128021               5.60997e-05


==> pr_pod_a2_d100.txt <==
# 2: pod, r=-1.4, d=100, alpha=2, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503                  0.133615
      1009                 0.0549885
      2003                  0.022803
      4001                0.00919669
      8009                0.00369304
     16007                0.00147717
     32003               0.000571798
     64007                0.00022316
    128021               8.66607e-05


==> pr_pod_a2_d20.txt <==
# 2: pod, r=-1.4, d=20, alpha=2, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503                  0.127459
      1009                  0.052119
      2003                 0.0214776
      4001                0.00860087
      8009                 0.0034271
     16007                0.00136114
     32003               0.000521306
     64007               0.000201463
    128021               7.73657e-05


==> pr_pod_a2_d5.txt <==
# 2: pod, r=-1.6, d=5, alpha=2, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503                  0.066528
      1009                 0.0248192
      2003                0.00944614
      4001                0.00349451
      8009                0.00124268
     16007               0.000442843
     32003               0.000149544
     64007               5.17304e-05
    128021               1.73714e-05


==> pr_pod_a2_d50.txt <==
# 2: pod, r=-1.4, d=50, alpha=2, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503                  0.132811
      1009                 0.0546122
      2003                 0.0226284
      4001                0.00911753
      8009                 0.0036574
     16007                0.00146143
     32003               0.000564895
     64007               0.000220175
    128021               8.53772e-05


==> pr_pod_a4_d10.txt <==
# 2: pod, r=-3.2, d=10, alpha=4, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503               7.98644e-08
      1009               6.78669e-09
      2003                8.9131e-10
      4001               6.91397e-11
      8009               8.83153e-12
     16007               8.12933e-13
     32003               9.89155e-14
     64007                9.2901e-15
    128021               9.84652e-16


==> pr_pod_a4_d100.txt <==
# 2: pod, r=-3.3, d=100, alpha=4, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503               8.03883e-08
      1009               6.86003e-09
      2003               9.01772e-10
      4001               7.06035e-11
      8009                8.9982e-12
     16007               8.37689e-13
     32003                1.0199e-13
     64007               7.90289e-15
    128021                1.0371e-15


==> pr_pod_a4_d20.txt <==
# 2: pod, r=-3.3, d=20, alpha=4, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503               8.03676e-08
      1009               6.85638e-09
      2003               9.01228e-10
      4001               7.05289e-11
      8009               8.98741e-12
     16007                8.3628e-13
     32003               1.01808e-13
     64007               7.87992e-15
    128021               9.18559e-16


==> pr_pod_a4_d5.txt <==
# 2: pod, r=-3.4, d=5, alpha=4, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503                7.1782e-08
      1009               5.77933e-09
      2003               7.50979e-10
      4001               5.21614e-11
      8009               7.00655e-12
     16007               6.04877e-13
     32003               7.22883e-14
     64007                6.0695e-15
    128021               5.86401e-16


==> pr_pod_a4_d50.txt <==
# 2: pod, r=-3.3, d=50, alpha=4, gamma = lambda j, nu: a * j**(-1.5*alpha), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503               8.03881e-08
      1009               6.85999e-09
      2003               9.01765e-10
      4001               7.06025e-11
      8009               8.99804e-12
     16007               8.37668e-13
     32003               1.01988e-13
     64007               7.90133e-15
    128021                9.2178e-16


==> pr_spod_a2_d10.txt <==
# r=1.228925953832113e+00 
   5.0300000e+02   5.0928441e+00
   1.0090000e+03   2.2774188e+00
   2.0030000e+03   1.0216409e+00
   4.0010000e+03   4.4130167e-01
   8.0090000e+03   1.9050844e-01
   1.6007000e+04   8.0198299e-02
   3.2003000e+04   3.3423627e-02
   6.4007000e+04   1.4061001e-02
   1.2802100e+05   5.6196339e-03


==> pr_spod_a2_d100.txt <==
# r=1.181724579076560e+00
   5.0300000e+02   6.9115741e+00
   1.0090000e+03   3.1636544e+00
   2.0030000e+03   1.4513176e+00
   4.0010000e+03   6.4615358e-01
   8.0090000e+03   2.8752116e-01
   1.6007000e+04   1.2573252e-01
   3.2003000e+04   5.4682614e-02
   6.4007000e+04   2.3738792e-02
   1.2802100e+05   1.0013818e-02


==> pr_spod_a2_d20.txt <==
# r= 1.192170389004294e+00 
   5.0300000e+02   6.3954315e+00
   1.0090000e+03   2.9112406e+00
   2.0030000e+03   1.3280409e+00
   4.0010000e+03   5.8669370e-01
   8.0090000e+03   2.5917093e-01
   1.6007000e+04   1.1228386e-01
   3.2003000e+04   4.8350783e-02
   6.4007000e+04   2.0810957e-02
   1.2802100e+05   8.6655194e-03


==> pr_spod_a2_d5.txt <==
# r = 1.377586058329407e+00
   5.0300000e+02   2.2551955e+00
   1.0090000e+03   9.3248047e-01
   2.0030000e+03   3.8631777e-01
   4.0010000e+03   1.5470223e-01
   8.0090000e+03   5.9702074e-02
   1.6007000e+04   2.2378774e-02
   3.2003000e+04   8.0663422e-03
   6.4007000e+04   3.1850300e-03
   1.2802100e+05   1.0981500e-03


==> pr_spod_a2_d50.txt <==
# r=1.181724579076560e+00
   5.0300000e+02   6.8430151e+00
   1.0090000e+03   3.1300907e+00
   2.0030000e+03   1.4348929e+00
   4.0010000e+03   6.3820479e-01
   8.0090000e+03   2.8371138e-01
   1.6007000e+04   1.2391467e-01
   3.2003000e+04   5.3823424e-02
   6.4007000e+04   2.3339436e-02
   1.2802100e+05   9.8286292e-03


==> pr_spod_a4_d10.txt <==
# 3: spod, r=-3.1, d=10, alpha=4, sigma=2, gamma = lambda j, nu: 2**nu * a * j**(-1.5*alpha*nu), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503               5.52778e-06
      1009               6.11993e-07
      2003               8.15553e-08
      4001               7.04018e-09
      8009               9.82108e-10
     16007               1.01822e-10
     32003                1.1257e-11
     64007               1.48846e-12
    128021               1.60293e-13


==> pr_spod_a4_d100.txt <==
# 3: spod, r=-3.1, d=100, alpha=4, sigma=2, gamma = lambda j, nu: 2**nu * a * j**(-1.5*alpha*nu), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503               1.49005e-06
      1009               1.62991e-07
      2003               2.16858e-08
      4001               1.78345e-09
      8009               2.34536e-10
     16007               2.52372e-11
     32003               3.39509e-12
     64007               3.63501e-13
    128021               4.16088e-14


==> pr_spod_a4_d20.txt <==
# 3: spod, r=-3.1, d=20, alpha=4, sigma=2, gamma = lambda j, nu: 2**nu * a * j**(-1.5*alpha*nu), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503               3.14013e-06
      1009               3.58988e-07
      2003               4.08288e-08
      4001               3.94954e-09
      8009               5.39516e-10
     16007               5.65882e-11
     32003               6.36055e-12
     64007               8.48031e-13
    128021               8.86313e-14


==> pr_spod_a4_d5.txt <==
# 3: spod, r=-3.1, d=5, alpha=4, sigma=2, gamma = lambda j, nu: 2**nu * a * j**(-1.5*alpha*nu), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503               9.51779e-06
      1009               1.00787e-06
      2003               1.20511e-07
      4001               1.27851e-08
      8009               1.42432e-09
     16007               1.25632e-10
     32003               1.41444e-11
     64007               1.61716e-12
    128021               1.95789e-13


==> pr_spod_a4_d50.txt <==
# 3: spod, r=-3.1, d=50, alpha=4, sigma=2, gamma = lambda j, nu: 2**nu * a * j**(-1.5*alpha*nu), Gamma = lambda ell: (np.arange(1, ell+1) / a).prod()
       503               1.87051e-06
      1009               2.08135e-07
      2003               2.77148e-08
      4001                2.2784e-09
      8009               3.03458e-10
     16007               3.24062e-11
     32003               3.59468e-12
     64007               4.71418e-13
    128021               4.94078e-14

